Noisy Subspace Clustering via Thresholding

We consider the problem of clustering noisy high-dimensional data points into a union of low-dimensional subspaces and a set of outliers. The number of subspaces, their dimensions, and their orientations are unknown. A probabilistic performance analysis of the thresholding-based subspace clustering (TSC) algorithm introduced recently in [1] shows that TSC succeeds in the noisy case, even when the subspaces intersect. Our results reveal an explicit tradeoff between the allowed noise level and the affinity of the subspaces. We furthermore find that the simple outlier detection scheme introduced in [1] provably succeeds in the noisy case.

==> CE_N0.dat <==
2 5 6.693333e-02
2.500000e+00 5 6.488889e-02
3 5 3.751111e-02
3.500000e+00 5 4.015686e-02
4 5 4.280000e-02
4.500000e+00 5 2.521212e-02
5 5 3.072000e-02
5.500000e+00 5 2.271605e-02
6 5 4.480000e-02
6.500000e+00 5 5.991667e-02
7 5 9.211429e-02
7.500000e+00 5 1.127207e-01
8 5 1.055333e-01
2 6 3.888889e-02
2.500000e+00 6 4.977778e-02
3 6 3.096296e-02
3.500000e+00 6 2.311111e-02
4 6 2.444444e-02
4.500000e+00 6 2.785185e-02
5 6 2.880000e-02
5.500000e+00 6 2.537374e-02
6 6 3.237037e-02
6.500000e+00 6 8.410256e-03
7 6 1.790476e-02
7.500000e+00 6 1.955556e-02
8 6 3.088889e-02
2 7 6.209524e-02
2.500000e+00 7 3.749020e-02
3 7 2.120635e-02
3.500000e+00 7 2.855556e-02
4 7 2.342857e-02
4.500000e+00 7 2.004301e-02
5 7 1.462857e-02
5.500000e+00 7 3.073684e-02
6 7 3.377778e-02
6.500000e+00 7 2.678519e-02
7 7 3.053061e-02
7.500000e+00 7 3.728205e-02
8 7 2.266667e-02
2 8 1.058333e-01
2.500000e+00 8 3.746667e-02
3 8 2.544444e-02
3.500000e+00 8 3.352381e-02
4 8 1.550000e-02
4.500000e+00 8 1.185185e-02
5 8 1.973333e-02
5.500000e+00 8 9.030303e-03
6 8 5.555556e-03
6.500000e+00 8 1.143590e-02
7 8 5.809524e-03
7.500000e+00 8 1.102222e-02
8 8 2.766667e-02
2 9 5.066667e-02
2.500000e+00 9 2.921212e-02
3 9 4.059259e-02
3.500000e+00 9 3.113978e-02
4 9 2.022222e-02
4.500000e+00 9 2.700000e-02
5 9 1.712593e-02
5.500000e+00 9 2.029932e-02
6 9 8.691358e-03
6.500000e+00 9 1.429885e-02
7 9 1.138624e-02
7.500000e+00 9 1.381095e-02
8 9 2.777778e-03
2 10 1.053333e-01
2.500000e+00 10 3.946667e-02
3 10 4.391111e-02
3.500000e+00 10 2.331429e-02
4 10 3.913333e-02
4.500000e+00 10 2.755556e-02
5 10 2.373333e-02
5.500000e+00 10 2.303030e-02
6 10 1.488889e-02
6.500000e+00 10 1.714872e-02
7 10 5.638095e-03
7.500000e+00 10 8.320000e-03
8 10 1.383333e-02
2 11 1.724848e-01
2.500000e+00 11 4.098765e-02
3 11 4.210101e-02
3.500000e+00 11 2.715789e-02
4 11 1.757576e-02
4.500000e+00 11 2.933333e-02
5 11 1.987879e-02
5.500000e+00 11 1.791111e-02
6 11 2.032323e-02
6.500000e+00 11 2.610329e-02
7 11 2.077922e-02
7.500000e+00 11 5.691057e-03
8 11 5.727273e-03
2 12 1.943333e-01
2.500000e+00 12 3.760000e-02
3 12 3.859259e-02
3.500000e+00 12 2.520635e-02
4 12 1.661111e-02
4.500000e+00 12 2.804938e-02
5 12 3.133333e-02
5.500000e+00 12 2.783838e-02
6 12 2.048148e-02
6.500000e+00 12 1.750427e-02
7 12 3.488889e-02
7.500000e+00 12 1.182222e-02
8 12 5.777778e-03
2 13 2.032821e-01
2.500000e+00 13 5.666667e-02
3 13 4.396581e-02
3.500000e+00 13 2.891852e-02
4 13 2.158974e-02
4.500000e+00 13 2.551724e-02
5 13 2.465641e-02
5.500000e+00 13 2.264789e-02
6 13 2.700855e-02
6.500000e+00 13 2.812698e-02
7 13 2.675458e-02
7.500000e+00 13 2.405498e-02
8 13 2.307692e-02
2 14 3.540000e-01
2.500000e+00 14 6.483810e-02
3 14 3.676190e-02
3.500000e+00 14 2.748299e-02
4 14 2.523810e-02
4.500000e+00 14 2.730159e-02
5 14 3.474286e-02
5.500000e+00 14 2.212987e-02
6 14 2.384127e-02
6.500000e+00 14 3.750916e-02
7 14 2.402721e-02
7.500000e+00 14 1.516190e-02
8 14 2.969048e-02
2 15 5.373333e-01
2.500000e+00 15 8.540541e-02
3 15 3.389630e-02
3.500000e+00 15 3.723077e-02
4 15 2.768889e-02
4.500000e+00 15 3.307463e-02
5 15 2.670222e-02
5.500000e+00 15 2.068293e-02
6 15 1.490370e-02
6.500000e+00 15 1.668729e-02
7 15 2.044444e-02
7.500000e+00 15 2.954762e-02
8 15 1.853333e-02


==> CE_N02.dat <==
2 5 2.400000e-01
2.500000e+00 5 7.711111e-02
3 5 6.346667e-02
3.500000e+00 5 3.309804e-02
4 5 3.013333e-02
4.500000e+00 5 3.636364e-02
5 5 3.840000e-02
5.500000e+00 5 4.661728e-02
6 5 3.866667e-02
6.500000e+00 5 6.833333e-02
7 5 3.763810e-02
7.500000e+00 5 2.911712e-02
8 5 2.093333e-02
2 6 2.800000e-01
2.500000e+00 6 6.275556e-02
3 6 4.607407e-02
3.500000e+00 6 5.066667e-02
4 6 3.022222e-02
4.500000e+00 6 3.150617e-02
5 6 2.720000e-02
5.500000e+00 6 2.117172e-02
6 6 2.414815e-02
6.500000e+00 6 1.415385e-02
7 6 1.993651e-02
7.500000e+00 6 1.137778e-02
8 6 2.327778e-02
2 7 2.613333e-01
2.500000e+00 7 1.029020e-01
3 7 5.422222e-02
3.500000e+00 7 4.533333e-02
4 7 3.333333e-02
4.500000e+00 7 2.356989e-02
5 7 2.361905e-02
5.500000e+00 7 1.578947e-02
6 7 3.219048e-02
6.500000e+00 7 1.297778e-02
7 7 1.469388e-02
7.500000e+00 7 1.482051e-02
8 7 8.428571e-03
2 8 3.580000e-01
2.500000e+00 8 1.137333e-01
3 8 6.566667e-02
3.500000e+00 8 4.657143e-02
4 8 4.408333e-02
4.500000e+00 8 3.237037e-02
5 8 2.226667e-02
5.500000e+00 8 2.684848e-02
6 8 1.472222e-02
6.500000e+00 8 9.589744e-03
7 8 9.857143e-03
7.500000e+00 8 1.808889e-02
8 8 2.033333e-02
2 9 5.047407e-01
2.500000e+00 9 2.641212e-01
3 9 6.972840e-02
3.500000e+00 9 4.963441e-02
4 9 4.429630e-02
4.500000e+00 9 3.066667e-02
5 9 2.921481e-02
5.500000e+00 9 3.749660e-02
6 9 2.459259e-02
6.500000e+00 9 1.724138e-02
7 9 2.450794e-02
7.500000e+00 9 2.121393e-02
8 9 2.077778e-02
2 10 5.760000e-01
2.500000e+00 10 3.805867e-01
3 10 1.137778e-01
3.500000e+00 10 6.697143e-02
4 10 4.680000e-02
4.500000e+00 10 4.290370e-02
5 10 3.248000e-02
5.500000e+00 10 2.880000e-02
6 10 2.942222e-02
6.500000e+00 10 3.195897e-02
7 10 2.354286e-02
7.500000e+00 10 2.222222e-02
8 10 1.026667e-02
2 11 6.121212e-01
2.500000e+00 11 4.811852e-01
3 11 1.676768e-01
3.500000e+00 11 9.136842e-02
4 11 4.793939e-02
4.500000e+00 11 3.053061e-02
5 11 4.620606e-02
5.500000e+00 11 3.062222e-02
6 11 2.230303e-02
6.500000e+00 11 2.858216e-02
7 11 2.902165e-02
7.500000e+00 11 2.988618e-02
8 11 2.075758e-02
2 12 7.121111e-01
2.500000e+00 12 5.624889e-01
3 12 3.037037e-01
3.500000e+00 12 1.255873e-01
4 12 5.161111e-02
4.500000e+00 12 3.303704e-02
5 12 3.208889e-02
5.500000e+00 12 2.783838e-02
6 12 3.577778e-02
6.500000e+00 12 2.905983e-02
7 12 2.923810e-02
7.500000e+00 12 3.777778e-02
8 12 1.216667e-02
2 13 7.106667e-01
2.500000e+00 13 5.518333e-01
3 13 3.334017e-01
3.500000e+00 13 1.454222e-01
4 13 6.010256e-02
4.500000e+00 13 5.296552e-02
5 13 4.274872e-02
5.500000e+00 13 3.331455e-02
6 13 2.755556e-02
6.500000e+00 13 2.895238e-02
7 13 2.845421e-02
7.500000e+00 13 2.259794e-02
8 13 1.464103e-02
2 14 7.844762e-01
2.500000e+00 14 7.951238e-01
3 14 5.614603e-01
3.500000e+00 14 2.645442e-01
4 14 1.486667e-01
4.500000e+00 14 5.265608e-02
5 14 4.361905e-02
5.500000e+00 14 3.757576e-02
6 14 3.295238e-02
6.500000e+00 14 2.376557e-02
7 14 2.282993e-02
7.500000e+00 14 3.428571e-02
8 14 2.378571e-02
2 15 8.303111e-01
2.500000e+00 15 7.818378e-01
3 15 7.240889e-01
3.500000e+00 15 5.409231e-01
4 15 2.297778e-01
4.500000e+00 15 6.690547e-02
5 15 6.279111e-02
5.500000e+00 15 4.747967e-02
6 15 3.934815e-02
6.500000e+00 15 4.052234e-02
7 15 3.332063e-02
7.500000e+00 15 3.047619e-02
8 15 2.948889e-02


==> CE_N05.dat <==
2 5 5.533333e-01
2.500000e+00 5 4.748889e-01
3 5 4.108444e-01
3.500000e+00 5 3.472941e-01
4 5 2.513333e-01
4.500000e+00 5 1.488485e-01
5 5 1.979733e-01
5.500000e+00 5 9.264198e-02
6 5 1.582222e-01
6.500000e+00 5 6.858333e-02
7 5 7.184762e-02
7.500000e+00 5 5.722523e-02
8 5 7.226667e-02
2 6 6.566667e-01
2.500000e+00 6 6.577778e-01
3 6 4.499259e-01
3.500000e+00 6 1.650794e-01
4 6 1.520000e-01
4.500000e+00 6 1.844938e-01
5 6 7.342222e-02
5.500000e+00 6 9.777778e-02
6 6 4.792593e-02
6.500000e+00 6 2.427350e-02
7 6 4.387302e-02
7.500000e+00 6 8.284444e-02
8 6 3.116667e-02
2 7 7.342857e-01
2.500000e+00 7 6.498824e-01
3 7 5.220317e-01
3.500000e+00 7 3.761111e-01
4 7 2.340000e-01
4.500000e+00 7 1.333333e-01
5 7 1.296000e-01
5.500000e+00 7 1.019649e-01
6 7 8.888889e-02
6.500000e+00 7 4.272593e-02
7 7 3.776871e-02
7.500000e+00 7 3.297436e-02
8 7 3.747619e-02
2 8 8.281667e-01
2.500000e+00 8 7.069333e-01
3 8 6.895556e-01
3.500000e+00 8 6.350476e-01
4 8 3.448333e-01
4.500000e+00 8 3.256296e-01
5 8 1.263333e-01
5.500000e+00 8 6.727273e-02
6 8 6.200000e-02
6.500000e+00 8 5.810256e-02
7 8 4.338095e-02
7.500000e+00 8 3.853333e-02
8 8 4.366667e-02
2 9 7.152593e-01
2.500000e+00 9 7.699394e-01
3 9 7.362963e-01
3.500000e+00 9 5.901075e-01
4 9 6.049630e-01
4.500000e+00 9 4.111333e-01
5 9 3.890370e-01
5.500000e+00 9 1.878095e-01
6 9 8.207407e-02
6.500000e+00 9 1.084598e-01
7 9 5.392593e-02
7.500000e+00 9 4.461692e-02
8 9 4.507407e-02
2 10 8.358667e-01
2.500000e+00 10 8.198400e-01
3 10 7.642667e-01
3.500000e+00 10 7.955048e-01
4 10 6.020667e-01
4.500000e+00 10 5.600000e-01
5 10 3.683200e-01
5.500000e+00 10 2.323879e-01
6 10 1.358667e-01
6.500000e+00 10 1.190154e-01
7 10 1.004190e-01
7.500000e+00 10 9.404444e-02
8 10 5.420000e-02
2 11 8.155152e-01
2.500000e+00 11 8.382222e-01
3 11 8.501818e-01
3.500000e+00 11 7.421754e-01
4 11 6.970909e-01
4.500000e+00 11 7.176599e-01
5 11 5.942303e-01
5.500000e+00 11 4.465333e-01
6 11 3.391919e-01
6.500000e+00 11 1.398310e-01
7 11 9.038961e-02
7.500000e+00 11 9.609756e-02
8 11 6.148485e-02
2 12 8.755556e-01
2.500000e+00 12 8.006222e-01
3 12 8.137778e-01
3.500000e+00 12 7.690794e-01
4 12 7.535556e-01
4.500000e+00 12 6.933333e-01
5 12 7.766222e-01
5.500000e+00 12 6.459394e-01
6 12 5.202222e-01
6.500000e+00 12 3.979145e-01
7 12 2.959048e-01
7.500000e+00 12 2.145185e-01
8 12 8.958333e-02
2 13 8.861538e-01
2.500000e+00 13 8.525000e-01
3 13 8.375385e-01
3.500000e+00 13 8.402963e-01
4 13 8.202564e-01
4.500000e+00 13 7.494253e-01
5 13 7.197128e-01
5.500000e+00 13 6.930329e-01
6 13 7.023932e-01
6.500000e+00 13 6.371111e-01
7 13 4.371282e-01
7.500000e+00 13 3.089210e-01
8 13 1.224615e-01
2 14 8.849524e-01
2.500000e+00 14 8.766476e-01
3 14 8.670476e-01
3.500000e+00 14 8.376054e-01
4 14 8.581905e-01
4.500000e+00 14 7.933122e-01
5 14 8.234286e-01
5.500000e+00 14 7.379394e-01
6 14 6.546984e-01
6.500000e+00 14 8.580220e-01
7 14 5.885442e-01
7.500000e+00 14 4.553143e-01
8 14 4.314524e-01
2 15 8.940444e-01
2.500000e+00 15 8.792793e-01
3 15 8.625778e-01
3.500000e+00 15 8.371795e-01
4 15 8.686222e-01
4.500000e+00 15 8.759801e-01
5 15 8.085333e-01
5.500000e+00 15 8.160976e-01
6 15 8.148741e-01
6.500000e+00 15 7.336632e-01
7 15 7.410032e-01
7.500000e+00 15 6.965714e-01
8 15 6.769333e-01


==> CE_N07.dat <==
2 5 7.189333e-01
2.500000e+00 5 7.306667e-01
3 5 7.301333e-01
3.500000e+00 5 6.456471e-01
4 5 6.752000e-01
4.500000e+00 5 4.640000e-01
5 5 3.971200e-01
5.500000e+00 5 3.218765e-01
6 5 2.906667e-01
6.500000e+00 5 2.640000e-01
7 5 1.390476e-01
7.500000e+00 5 1.519279e-01
8 5 1.418000e-01
2 6 7.655556e-01
2.500000e+00 6 6.904889e-01
3 6 7.333333e-01
3.500000e+00 6 6.798730e-01
4 6 5.614444e-01
4.500000e+00 6 6.150123e-01
5 6 4.872889e-01
5.500000e+00 6 4.310303e-01
6 6 2.105926e-01
6.500000e+00 6 1.430427e-01
7 6 1.518095e-01
7.500000e+00 6 1.244444e-01
8 6 7.105556e-02
2 7 8.165714e-01
2.500000e+00 7 7.766275e-01
3 7 8.011429e-01
3.500000e+00 7 7.410000e-01
4 7 6.577143e-01
4.500000e+00 7 6.172903e-01
5 7 4.931810e-01
5.500000e+00 7 5.203509e-01
6 7 2.523175e-01
6.500000e+00 7 3.139556e-01
7 7 2.091973e-01
7.500000e+00 7 1.135385e-01
8 7 1.090476e-01
2 8 8.368333e-01
2.500000e+00 8 7.773333e-01
3 8 7.981111e-01
3.500000e+00 8 8.287619e-01
4 8 7.873333e-01
4.500000e+00 8 7.062222e-01
5 8 7.156667e-01
5.500000e+00 8 5.432727e-01
6 8 5.667778e-01
6.500000e+00 8 4.223590e-01
7 8 4.746190e-01
7.500000e+00 8 2.023111e-01
8 8 2.211250e-01
2 9 8.432593e-01
2.500000e+00 9 8.463030e-01
3 9 8.276543e-01
3.500000e+00 9 8.322581e-01
4 9 8.125185e-01
4.500000e+00 9 7.560000e-01
5 9 7.172148e-01
5.500000e+00 9 7.111293e-01
6 9 7.016790e-01
6.500000e+00 9 5.496552e-01
7 9 5.449312e-01
7.500000e+00 9 4.112239e-01
8 9 3.164074e-01
2 10 8.652000e-01
2.500000e+00 10 8.684800e-01
3 10 8.648000e-01
3.500000e+00 10 8.640000e-01
4 10 8.573333e-01
4.500000e+00 10 8.010667e-01
5 10 8.184533e-01
5.500000e+00 10 7.638788e-01
6 10 7.389778e-01
6.500000e+00 10 7.254154e-01
7 10 6.444952e-01
7.500000e+00 10 5.837511e-01
8 10 4.885667e-01
2 11 8.712727e-01
2.500000e+00 11 8.602469e-01
3 11 8.638384e-01
3.500000e+00 11 8.609825e-01
4 11 8.335152e-01
4.500000e+00 11 8.448435e-01
5 11 8.225455e-01
5.500000e+00 11 8.246222e-01
6 11 7.981010e-01
6.500000e+00 11 7.879437e-01
7 11 7.442771e-01
7.500000e+00 11 7.426992e-01
8 11 6.611515e-01
2 12 8.874444e-01
2.500000e+00 12 8.813333e-01
3 12 8.650370e-01
3.500000e+00 12 8.543492e-01
4 12 8.537778e-01
4.500000e+00 12 8.440000e-01
5 12 8.644444e-01
5.500000e+00 12 8.016162e-01
6 12 8.461481e-01
6.500000e+00 12 7.997607e-01
7 12 8.065714e-01
7.500000e+00 12 8.024593e-01
8 12 7.472778e-01
2 13 8.789744e-01
2.500000e+00 13 8.882500e-01
3 13 8.953162e-01
3.500000e+00 13 8.654815e-01
4 13 8.641538e-01
4.500000e+00 13 8.545747e-01
5 13 8.560410e-01
5.500000e+00 13 8.316244e-01
6 13 8.172308e-01
6.500000e+00 13 8.739683e-01
7 13 8.369231e-01
7.500000e+00 13 8.160550e-01
8 13 7.951282e-01
2 14 8.944762e-01
2.500000e+00 14 8.851810e-01
3 14 8.865397e-01
3.500000e+00 14 8.860952e-01
4 14 8.867619e-01
4.500000e+00 14 8.776296e-01
5 14 8.674286e-01
5.500000e+00 14 8.545801e-01
6 14 8.655873e-01
6.500000e+00 14 8.336996e-01
7 14 8.534150e-01
7.500000e+00 14 8.379175e-01
8 14 8.467143e-01
2 15 8.983111e-01
2.500000e+00 15 9.101982e-01
3 15 8.924444e-01
3.500000e+00 15 8.870769e-01
4 15 8.880889e-01
4.500000e+00 15 8.719602e-01
5 15 8.859378e-01
5.500000e+00 15 8.736585e-01
6 15 8.695407e-01
6.500000e+00 15 8.807973e-01
7 15 8.652698e-01
7.500000e+00 15 8.348333e-01
8 15 8.327778e-01

